Debugging Neural Machine Translations

In this paper, we describe a tool for debugging the output and attention weights of neural machine translation (NMT) systems and for improved estimations of confidence about the output based on the attention. The purpose of the tool is to help researchers and developers find weak and faulty example translations that their NMT systems produce without the need for reference translations. Our tool also includes an option to directly compare translation outputs from two different NMT engines or experiments. In addition, we present a demo website of our tool with examples of good and bad translations: http://attention.lielakeda.lv

==> REVIEWS-DBIS.txt <==
----------------------- REVIEW 1 ---------------------
Overall evaluation: 3 (strong accept)
----------- Overall evaluation -----------
- I strongly recommend you to add a short section introducting background knowledge on NMT, otherwise, some parts of your paper hard to undestand for the researchers who are not fa,ilar with the NMT. The example is Section 2.1
- To keep the length of paper in the required extent, you can try to make some figures smaller. 
----------------------- REVIEW 4 ---------------------
Overall evaluation: 1 (weak accept)
----------- Overall evaluation -----------
The paper is well written, however it does not follow the Introduction - Methods - Results and Discussion. The methods section is missing, the results are rather short (see section 3 - way too short to constitute a section).
It is not a truly research paper, but rather a presentation of a tool with low-level guidelines how to use it.
What I am missing is a true comparison of different translations and how to debug them. 
Paper format at the end is strange - examples are mixing with conclusion.


==> REVIEWS-LREC.txt <==
==========================================================================
                            REVIEWER #1
========================================================================== 
--------------------------------------------------------------------------
Comments
--------------------------------------------------------------------------

The abstract is well-written and overall very clear.  I only have a few minor
comments:
- I don't fully understand why (first paragraph of section 1) the existing tools are unsuitable for NMT approaches.  Please clarify a little bit.
- Check `` versus '' (5th sentence section 1.1).
- "more often than ... using arbitrary data" I don't really understand this. 
What do you mean?
- In footnote 1 and 4, use \url{...}.
- In section 2.1: "what is how the" I don't really understand.        Rephrase.
- At the confidence metric, I don't understand why you use a tan when sim >= 0.7. What exactly is sim (how is it defined) and why do you do this only at 0.7?
- Figure 1 is a bit strange.  The caption should use subscript like in equation
(2) and (3).  Also, please provide the value for sim.  Furthermore, I don't really understand why you give this example first?  Why not give an example of a good translation first to indicate how the system works and then show this
example as it is non-standard.        I don't really understand where the diagonal
lines come from.  It seems to me that this is a one-to-one translation.  Why would there be diagonal lines?
- In figure 2, I wonder where I can see the reference translation (or is that not provided as in the dataset it is not present)?
- Figure 3 is a bit difficult to see.
- In section 2.3 you talk about colors, but I printed this black/white.
- In section 3 you write "in a arbitrary test set" remove "a".
- In figure 5, the layout seems to be different.  Here the two translations seem not to be aligned under each other (but they are shifted a little bit). 
How does this work?
- Section 4 should not have a number (I think).
- The reference of Papineni et al (2002) is a bit strange.

==========================================================================
                            REVIEWER #2
========================================================================== 
--------------------------------------------------------------------------
Comments
--------------------------------------------------------------------------

This paper describes several automatic scores for assessing translation quality, and a tool for investigating word alignment.
The definitions of the scores seem to have many errors, and their effectiveness is not shown.
The difference between this paper and the baseline (prior) paper seems to be small.

- (Section 2.1) For each score (CDP, AP_out, AP_in and Confidence), the range of the score should be described. It should be also explained if the larger value means better or worse. It seems that the four scores have the range of [0.0, 1.0] in Figure 1 though it is not correct from Equation (1)-(4).
- (Section 2.1) Equation (1) seems to be wrong, since (\sum_i \alpha_{ji}) is always 1 (the attention probability is normalized for each target token).
- (Section 2.1) Equation (2) or (3) seem to be wrong because two equations are equivalent (e.g., they are equal if i and j in (2) are replaced to p and q, and j and i in (3) are replaced to p and q).
- (Section 2.1) Equation (4) seems to be strange. Why was tangent used? The score seems not to be continuous in the point that sim is equal to 0.7. It seems that the confidence value increases if the similarity value is larger, which contradicts to the explanation in the text.
- (Section 2.1) The similarity should be formally defined using equations rather than roughly explained in the text.
- (Section 2.1) These scores seem to be very heuristic and its usefulness is not clear. Evaluation results of these scores should be discussed.
- (Figure 2) I feel it is difficult to see alignment lines if they overlap each other. For example, I cannot know if the periods in Source and Hypothesis 2 are aligned or not.
- (Section 2.1) "(AP_{out,in})" should be "(AP_{out}, AP_{in})".

==========================================================================
                            REVIEWER #3
========================================================================== 
--------------------------------------------------------------------------
Comments
--------------------------------------------------------------------------

With the rapid advancement of neural MT there is a growing need for methods and tools to analyze and compare the output of NMT systems. The author’s work is a valuable contribution by proposing confidence metric based on attention alignments, as well as providing a tool for visualizing these alignments and comparing different systems.
This work is mostly based on the previous papers by author with several updates like adding the penalty to the final confidence score, adding document level scores, visual comparison of different translations of the same source sentence. 
There is a significant overlap in the content of this paper and other recent publications of the author (included in the bibliography section). If accepted, the final paper needs to be significantly extended with new research material to merit presentation at the conference.


==> lncs/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command


==> lncs/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resulting DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs.bst         old BibTeX style for use with llncs.cls

  splncs_srt.bst     ditto with alphabetic sorting

  splncs03.bst       current LNCS BibTeX style with alphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

